SLUGGER: Lossless Hierarchical Summarization of Massive Graphs

Given a massive graph, how can we exploit its hierarchical structure for concisely but exactly summarizing the graph? By exploiting the structure, can we achieve better compression rates than state-of-the-art graph summarization methods? The explosive proliferation of the Web has accelerated the emergence of large graphs, such as online social networks and hyperlink networks. Consequently, graph compression has become increasingly important to process such large graphs without expensive I/O over the network or to disk. Among a number of approaches, graph summarization, which in essence combines similar nodes into a supernode and describe their connectivity concisely, protrudes with several advantages. However, we note that it fails to exploit pervasive hierarchical structures of real-world graphs as its underlying representation model enforces supernodes to be disjoint. In this work, we propose the hierarchical graph summarization model, which is an expressive graph representation model that includes the previous one proposed by Navlakha et al. as a special case. The new model represents an unweighted graph using positive and negative edges between hierarchical supernodes, each of which can contain others. Then, we propose Slugger, a scalable heuristic for concisely and exactly representing a given graph under our new model. Slugger greedily merges nodes into supernodes while maintaining and exploiting their hierarchy, which is later pruned. Slugger significantly accelerates this process by sampling, approximation, and memoization. Our experiments on 16 real-world graphs show that Slugger is (a) Effective: yielding up to 29.6% more concise summary than state-of-the-art lossless summarization methods, (b) Fast: summarizing a graph with 0.8 billion edges in a few hours, and (c) Scalable: scaling linearly with the number of edges in the input graph.

==> author_feedback.txt <==
We thank the reviewers for their constructive comments. We made the revised paper and appendix available.
[R1] Revised paper at https://bit.ly/2WSk1QJ (dropbox with no web tracking)
[R2] Appendix at the same link.
Below, we summarize how we addressed the reviewer’s suggestions. Sorry for the brevity due to the space limit.

Common:
A0-1) SLUGGER gives the most concise output. It is particularly useful when its output can fit in main memory, while the output of the others cannot and cause I/O delays over the network or to the disk. Moreover, it is desirable to use less memory since it is usually shared by multiple processes.
A0-2) Memoization takes constant time (2 secs), which is included in total runtime, and space (56KB). Its results are not particular to input graphs. We described it in greater detail in [R1].

Reviewer 1
R1-1) “between them” is ambiguous.
A1-1) We clarified it in [R1].
R1-2) Does this “500” come from ... this parameter affect the compactness and the efficiency?
A1-2) In Table IX of [R2], we showed that it provided a trade-off between compactness and efficiency. This is because, as the size of each candidate set gets larger, more root note pairs are considered to find the best pair. We found that setting it to 500 gives a reasonable trade-off.
R1-3) there is a trade-off between compactness and efficiency, … how much their new model can save space in real applications and the meaning of it.
A1-3) We would like to emphasize that we used 16 ‘real’ graphs. We further analyzed the trade-off between compactness and efficiency provided by the parameters of SLUGGER in Table III of [R1]; and Tables V and IX of [R2]. Setting T to 5 or the size of each candidate set to 100 in SLUGGER consistently outperforms SWeG with the default setting both in terms of compactness and efficiency with one or two exceptions in efficiency.
R1-4) the reason of the lower efficiency ... show why we should choose SLUGGER ...
A1-4) Please see A0-1 for SLUGGER’s benefits. As explained in A1-3, by tuning parameters, SLUGGER can consistently outperform SWeG both in terms of compactness and efficiency. In Sect. IV-C of [R1], we discussed why SLUGGER can be slower than SAGS and SWEG.

Reviewer 2
R2-1) In the abstract ... refer to [12].
A2-1) We clarified that the model was proposed by Navlakha et al. in the abstract of [R1]. The template does not allow citations in abstract.
R2-2) see ... for an example where there are overlapping supernodes.
A2-2) We cited it as an example in Sect. 1 of [R1].
R2-3) Theorem 1 is shown for a particular type of graph, while the phrase ... prove a general statement ... or rewrite this phrase.
A2-3) Theorem 1 is about a particular graph in Fig 3, and we wanted to show that there “exists” a case where our model can be “strictly more concise”. We clarified this fact in [R1]. Our general statement is not about Theorem 1. It says our model can always be “at least as concise as” the previous model, which our model includes as a special case, as discussed in Sect. II.
R2-4) paper proposes a heuristic ... hardness of Problem 1 is open
A2-4) In [R1], we clarified these facts in abstract, Sect. I, and Sect. III.
R2-5) cost of the exhaustive search
A2-5) Please see A0-2.
R2-6) explain how the distance is measured.
A2-6) We defined the distance in [R1].
R2-7) \Pi_R does not seem correct.
A2-7) We used \binom{R}{2} to denote the “set” of all possible subsets of size 2 of R. In [R1], we defined it in the text and Table I.
R2-8) add those numbers ... in Fig 5b.
A2-8) In [R1], we added the numbers in Fig 5b.
R2-9) assumption |V|<=|E|.
A2-9) We appreciate the suggestion. Unfortunately, we found that removing the assumption makes proofs too long to fit the page limit. Instead, we relaxed it to |V| = O(|E|) in [R1].

Reviewer 3
R3-1) .. the impact of ... on the time required to retrieve the neighbors ...
A3-1) If we assume the effect of P^- is small enough (as in our experimental results), partial decompression takes O(degree + height) time. In Table VIII of [R2], we compared the time of partial decompression, Dijkstra, BFS, PageRank, and triangle counting on summarized graphs obtained by Slugger and SWeG. As the reviewer expected, there is a trade-off between size and speed. Despite this trade-off, we believe SLUGGER has benefits as discussed in A0-1.
R3-2) ... running time of common algorithms ... benefit of the hierarchical model?
A3-2) Please see A3-1.
R3-3) ... algorithm need the graph to fit in memory ...
A3-3)
- Slugger can be executed without loading the entire graph in memory, as SWeG can be. Specifically, we can merge nodes within each candidate set by loading only edges within the set and those between them and their neighbors. See Shin et al. 2019 for details and experimental results. We’ll explore this direction as future work.
- If the summarized graphs are distributed in a public repository, users without much RAM can analyze them, and only the provider requires much RAM.
R3-4) memoization is not very clear to me
A3-4) Please see A0-2.
R3-5) data structure for memoization
A3-5) We used look-up table arrays (see [R1]).
R3-6) the size of the representation in absolute numbers and the average running time
A3-6) We reported them in Table X of [R2].
R3-7) comma in the title of reference
A3-7) They are a part of the latex template.
R3-8) why ... use a small O instead of a big O ... Fig 3 have Θ(n^3) edges?
A3-8) By using a small O, we could distinguish the number of edges between Fig 3(b) and 3(c). Fig 3(d) has Θ(n^2k^2) edges, which is strictly smaller than Θ(n^3) since k = o(n^0.5).
R3-9) at most 7 ... is that heuristic discussed ...
A3-9) As described in Sect. 3. we only consider root nodes and one-level descendants when updating the encoding for efficiency. The max number of such nodes is 7 (Case1). We clarified this connection in [R1].
R3-10) ... graph algorithms … this is only for unweighted graphs.
A3-10) In [R1], we emphasized this in abstract, Sects. I-II, and p12
